Lempel-Ziv Jaccard Distance, an Effective Alternative to Ssdeep and Sdhash

Recent work has proposed the Lempel-Ziv Jaccard Distance (LZJD) as a method to measure the similarity between binary byte sequences for malware classification. We propose and test LZJD's effectiveness as a similarity digest hash for digital forensics. To do so we develop a high performance Java implementation with the same command-line arguments as sdhash, making it easy to integrate into existing workflows. Our testing shows that LZJD is effective for this task, and significantly outperforms sdhash and ssdeep in its ability to match related file fragments and files corrupted with random noise. In addition, LZJD is up to 60x faster than sdhash at comparison time.

==> csvs/frag_end.csv <==
Size,ssdeep_score,ssdeep_matches,sdhash_score,sdhash_matches,lzjd_score,lzjd_matches
95,97.70,4457,97.28,4457,92.80,4457
90,95.90,4456,98.17,4457,85.96,4457
85,93.81,4453,98.86,4457,79.33,4457
80,91.42,4444,99.32,4457,72.99,4457
75,88.85,4440,99.37,4457,66.87,4457
70,85.92,4429,99.44,4457,61.01,4457
65,82.79,4414,99.49,4457,55.39,4457
60,79.36,4378,99.46,4457,50.08,4457
55,75.68,4307,99.49,4457,44.98,4457
50,71.73,4148,99.51,4457,40.06,4457
45,68.01,3815,99.41,4457,35.46,4457
40,64.39,3326,99.37,4457,31.11,4457
35,61.15,2697,99.28,4457,26.97,4457
30,58.26,1968,99.20,4457,23.00,4457
25,56.76,1191,99.07,4457,19.21,4457
20,55.35,632,98.83,4457,15.54,4457
15,53.21,289,98.46,4457,11.94,4457
10,56.90,77,97.88,4380,8.33,4457
5,55.68,22,96.93,4061,4.63,4457
4,59.00,12,96.40,3896,3.88,4457
3,47.89,9,95.04,3678,3.09,4457
2,66.00,2,93.09,3304,2.23,4456
1,0,0,90.50,2617,1.36,4442

==> csvs/frag_random.csv <==
Size,ssdeep_score,ssdeep_matches,sdhash_score,sdhash_matches,lzjd_score,lzjd_matches
95,96.7,4454,83.4,4457,72.4,4457
90,92.3,4452,70.1,4457,49.2,4457
85,89.5,4442,69.9,4457,45.5,4457
80,86.5,4433,69.1,4457,41.9,4457
75,83.5,4417,68.3,4457,38.8,4457
70,80.1,4403,68.0,4457,35.7,4457
65,76.7,4367,68.4,4457,32.9,4457
60,73.2,4321,68.4,4457,30.1,4457
55,69.7,4205,68.0,4457,27.5,4457
50,65.9,4071,68.5,4457,24.9,4457
45,62.4,3699,69.2,4457,22.4,4457
40,58.6,3140,69.8,4457,20.1,4457
35,54.7,2477,71.0,4457,17.8,4457
30,51.2,1704,71.4,4457,15.5,4457
25,47.9,928 ,72.2,4456,13.2,4456
20,45.7,411 ,73.1,4453,11.0,4456
15,43.7,132 ,73.9,4450,8.8,4456
10,46.2,29,75.7,4371,6.4,4456
5,61.0,2 ,77.4,4036,3.9,4454
4,0,0,78.4,3838,3.3,4444
3,0,0,78.7,3616,2.7,4432
2,0,0,79.1,3257,2.0,4419
1,0,0,81.0,2581,1.3,4390


==> csvs/lzjd_random_same_size.csv <==
size,sim_mean,sim_dev
512,25.81026666331553,1.4553750583462406
724,24.066344791042066,0.8690046149648434
1024,20.843150257046688,0.6104935654695084
1448,16.766844401301764,0.3627751596058768
2048,12.797985575305484,0.3214593104739096
2896,9.258864903948508,0.28283389646258483
4096,6.700790363374424,0.2887463472754519
5792,5.458698146802023,0.31670275520669183
8192,5.079811362932271,0.3781387538425667
11585,5.580527321352053,0.4039950988255713
16384,6.834281839832582,0.5026350027044484
23170,8.386417607783699,0.6328843331701802
32768,10.75051352923183,0.6753015226599506
46340,13.811463162630384,0.817904900492276
65536,17.30224973107097,0.9841329448872623
92681,20.832182734366725,1.0869067261548868
131072,23.641714955663055,1.1797812231680558
185363,24.919133916127752,1.0669856978015098
262144,24.300505882522295,0.8657437136264247
370727,21.6625321230782,0.8122023498746183
524288,17.81739547502436,0.5425643822469524
741455,14.19603647651923,0.407063973934844
1048576,10.262964374077841,0.37942144344296874
1482910,7.689196352890058,0.2563449842102476
2097152,6.640426022631064,0.3222919308817412
2965820,6.111483775850557,0.3775895832620847
4194304,6.20302852731337,0.4721157056114759
5931641,6.942312269425825,0.5402234024394907
8388608,8.211825399185685,0.5318916707293818
11863283,10.365291573974458,0.5953856045012078
16777216,13.368252043342753,0.7442155745865848
23726566,16.876723118311833,0.9531717155026892
33554432,20.38467401777888,1.0407887290863367
47453132,23.581583194780055,0.936306503481129
67108864,25.396896849139505,0.9092111828377746
94906265,24.46527547616768,0.8745408259673821
134217728,21.498332309707358,0.7843957851370904
189812531,17.942585119429356,0.645194864835758

==> csvs/random_noise.csv <==
score,ssdeep_change,ssdeep_matches,sdhash_change,sdhash_matches,lzjd_change,lzjd_matches
95,0.00058,100,0.01293,84,0.00151,60
90,0.00136,99,0.02655,90,0.00317,46
85,0.00211,99,0.04710,91,0.00490,55
80,0.00291,99,0.06560,93,0.00777,59
75,0.00398,93,0.09060,95,0.01243,65
70,0.00524,88,0.10677,96,0.02378,75
65,0.00814,73,0.13483,97,0.07260,86
60,0.01214,51,0.17455,97,0.16215,95
55,0.01676,30,0.22571,96,0.36321,95
50,0.02057,18,0.27750,99,0.60610,96
45,0.04409,10,0.32868,100,1.14643,99
40,0.06148,7,0.39398,100,1.96722,99
35,0.04466,3,0.45643,100,3.44188,100
30,0.05740,2,0.54923,100,6.22476,100
25,0.05740,2,0.62586,99,10.99275,100
20,0.05740,2,0.69417,99,18.03654,100
15,0.05740,2,0.84723,98,30.56353,90
10,0.05740,2,0.97390,99,48.63043,77
5,0.05740,2,1.14414,100,63.80973,57

==> lzjd_lower_bound_emperical.csv <==
expected,actual,label,test
95,72.4,a,"Fragment, random"
90,49.2,a,"Fragment, random"
85,45.5,a,"Fragment, random"
80,41.9,a,"Fragment, random"
75,38.8,a,"Fragment, random"
70,35.7,a,"Fragment, random"
65,32.9,a,"Fragment, random"
60,30.1,a,"Fragment, random"
55,27.5,a,"Fragment, random"
50,24.9,a,"Fragment, random"
45,22.4,a,"Fragment, random"
40,20.1,a,"Fragment, random"
35,17.8,a,"Fragment, random"
30,15.5,a,"Fragment, random"
25,13.2,a,"Fragment, random"
20,11,a,"Fragment, random"
15,8.8,a,"Fragment, random"
10,6.4,a,"Fragment, random"
5,3.9,a,"Fragment, random"
4,3.3,a,"Fragment, random"
3,2.7,a,"Fragment, random"
2,2,a,"Fragment, random"
1,1.3,a,"Fragment, random"
95,92.8,b,"Fragment, end"
90,85.96,b,"Fragment, end"
85,79.33,b,"Fragment, end"
80,72.99,b,"Fragment, end"
75,66.87,b,"Fragment, end"
70,61.01,b,"Fragment, end"
65,55.39,b,"Fragment, end"
60,50.08,b,"Fragment, end"
55,44.98,b,"Fragment, end"
50,40.06,b,"Fragment, end"
45,35.46,b,"Fragment, end"
40,31.11,b,"Fragment, end"
35,26.97,b,"Fragment, end"
30,23,b,"Fragment, end"
25,19.21,b,"Fragment, end"
20,15.54,b,"Fragment, end"
15,11.94,b,"Fragment, end"
10,8.33,b,"Fragment, end"
5,4.63,b,"Fragment, end"
4,3.88,b,"Fragment, end"
3,3.09,b,"Fragment, end"
2,2.23,b,"Fragment, end"
1,1.36,b,"Fragment, end"
99.99849,95,c,Random Noise
99.99683,90,c,Random Noise
99.9951,85,c,Random Noise
99.99223,80,c,Random Noise
99.98757,75,c,Random Noise
99.97622,70,c,Random Noise
99.9274,65,c,Random Noise
99.83785,60,c,Random Noise
99.63679,55,c,Random Noise
99.6939,50,c,Random Noise
98.85357,45,c,Random Noise
98.03278,40,c,Random Noise
96.55812,35,c,Random Noise
93.777524,30,c,Random Noise
89.00725,25,c,Random Noise
81.96346,20,c,Random Noise
69.43647,15,c,Random Noise
51.36957,10,c,Random Noise
36.19027,5,c,Random Noise
44.15,25,d,Single Common Block
15.75,20,d,Single Common Block
3.25,15,d,Single Common Block
42.39,15,d,Single Common Block
18.38,10,d,Single Common Block
0.78,5,d,Single Common Block
49.02,20,d,Single Common Block
36.56,15,d,Single Common Block
3.8,10,d,Single Common Block
0.2,5,d,Single Common Block
90.90909091,40.9,e,Alignment
83.33333333,33.23,e,Alignment
76.92307692,28.34,e,Alignment
71.42857143,24.8,e,Alignment
66.66666667,22.14,e,Alignment
62.5,20.08,e,Alignment
58.82352941,18.36,e,Alignment
55.55555556,16.98,e,Alignment
52.63157895,15.8,e,Alignment
50,14.79,e,Alignment
33.33333333,9.2,e,Alignment
25,6.79,e,Alignment
20,5.42,e,Alignment
16.66666667,4.53,e,Alignment
